Reflection identities of harmonic sums up to weight three

We discuss reflections identities of harmonic sums up to weight three. The need for this kind of identities emerges in analysis of the general structure of eigenvalue of the BFKL equation. The reflection identities decompose a product of two harmonic sums with pole singularities at real integer points into a linear combination of other functions with pole singularities at either negative integers or zero and positive integers. This provides a pole separation of expressions with a mixed pole structure.

==> Results_reflections_publish.txt <==
(* The results of "Reflection identities of harmonic sums up to weight three" by Alex Prygarin
(**Usage: Define resbi3, resbi2, restri3 below and then decompose e.g. s[-1]sc[-2]/.resbi3
(* Here s[-1]sc[-2] stands for S[-1,z]S[-2,-1-z]
resbi3={s[-1]sc[-2]->-(1/6) \[Pi]^2 Log[2]+Log[2] s[-2]-1/12 \[Pi]^2 s[-1]-Log[2] s[2]+s[-2,-1]-Log[2] sc[-2]-1/12 \[Pi]^2 sc[-1]-Log[2] sc[2]-sc[-1,-2]+(9 Zeta[3])/4,s[-1]sc[2]->-(1/6) \[Pi]^2 Log[2]+Log[2] s[-2]-1/12 \[Pi]^2 s[-1]-Log[2] s[2]-s[2,-1]-Log[2] sc[-2]-1/12 \[Pi]^2 sc[-1]-Log[2] sc[2]-sc[-1,2]-(3 Zeta[3])/4,s[-1]sc[-1,1]->-(5/12) \[Pi]^2 Log[2]+Log[2]^3+Log[2] s[-2]-1/12 \[Pi]^2 s[-1]+Log[2]^2 s[-1]-Log[2] s[2]+s[-2,-1]+Log[2] s[-1,-1]-Log[2] s[-1,1]-s[-1,1,-1]-1/6 \[Pi]^2 sc[-1]-Log[2] sc[-1,-1]-Log[2] sc[-1,1]+sc[2,1]-2 sc[-1,-1,1]+(9 Zeta[3])/4,s[-1]sc[1,-1]->1/4 \[Pi]^2 Log[2]+Log[2] s[-2]+1/2 Log[2]^2 s[-1]+1/12 \[Pi]^2 s[1]-3/2 Log[2]^2 s[1]-Log[2] s[2]+s[-2,-1]-2 Log[2] s[1,-1]-s[1,-1,-1]+Log[2] sc[-2]+1/2 Log[2]^2 sc[-1]+1/12 \[Pi]^2 sc[1]-1/2 Log[2]^2 sc[1]-Log[2] sc[2]+sc[-2,-1]-2 Log[2] sc[1,-1]-sc[-1,1,-1]-sc[1,-1,-1]-(3 Zeta[3])/8,s[-1]sc[1,1]->-(1/6) \[Pi]^2 Log[2]+Log[2]^3/3+Log[2] s[-2]-1/12 \[Pi]^2 s[-1]+1/2 Log[2]^2 s[-1]-1/2 Log[2]^2 s[1]-Log[2] s[2]-Log[2] s[1,-1]+Log[2] s[1,1]-s[2,-1]+s[1,1,-1]-1/12 \[Pi]^2 sc[-1]+1/2 Log[2]^2 sc[-1]-1/12 \[Pi]^2 sc[1]-1/2 Log[2]^2 sc[1]+sc[-2,1]-Log[2] sc[1,-1]-Log[2] sc[1,1]-sc[-1,1,1]-sc[1,-1,1]+Zeta[3]/8,s[-1]sc[-1,-1]->-(1/6) \[Pi]^2 Log[2]+(4 Log[2]^3)/3+Log[2] s[-2]-1/12 \[Pi]^2 s[-1]+2 Log[2]^2 s[-1]-Log[2] s[2]+2 Log[2] s[-1,-1]-s[2,-1]+s[-1,-1,-1]-Log[2] sc[-2]+1/12 \[Pi]^2 sc[-1]+Log[2] sc[2]-2 Log[2] sc[-1,-1]+sc[2,-1]-2 sc[-1,-1,-1]-Zeta[3]/4,s[1]sc[-2]->-(1/2) \[Pi]^2 Log[2]-1/4 \[Pi]^2 s[-1]-1/12 \[Pi]^2 s[1]+s[-2,1]-1/4 \[Pi]^2 sc[-1]+1/12 \[Pi]^2 sc[1]+sc[1,-2]+(3 Zeta[3])/4,s[1]sc[2]->1/6 \[Pi]^2 s[1]-s[2,1]-1/6 \[Pi]^2 sc[1]+sc[1,2]+3 Zeta[3],s[1]sc[-1,1]->-(1/12) \[Pi]^2 Log[2]+(2 Log[2]^3)/3-1/4 \[Pi]^2 s[-1]+1/2 Log[2]^2 s[-1]-1/12 \[Pi]^2 s[1]+1/2 Log[2]^2 s[1]+s[-2,1]-s[-1,1,1]+1/12 \[Pi]^2 sc[-1]+1/2 Log[2]^2 sc[-1]+1/12 \[Pi]^2 sc[1]-1/2 Log[2]^2 sc[1]-sc[-2,1]+sc[-1,1,1]+sc[1,-1,1]-Zeta[3]/8,s[1]sc[1,-1]->-(7/12) \[Pi]^2 Log[2]-Log[2]^3/3-1/12 \[Pi]^2 s[-1]-1/12 \[Pi]^2 s[1]-Log[2]^2 s[1]+s[-2,1]-Log[2] s[1,-1]-Log[2] s[1,1]-s[1,-1,1]+Log[2] sc[-2]-1/12 \[Pi]^2 sc[-1]-Log[2] sc[2]-Log[2] sc[1,-1]+Log[2] sc[1,1]-sc[2,-1]+2 sc[1,1,-1]+Zeta[3],s[1]sc[1,1]->1/6 \[Pi]^2 s[1]-s[2,1]+s[1,1,1]+1/6 \[Pi]^2 sc[1]-sc[2,1]+2 sc[1,1,1]+3 Zeta[3],s[1]sc[-1,-1]->1/6 \[Pi]^2 Log[2]+Log[2]^3+1/12 \[Pi]^2 s[-1]+3/2 Log[2]^2 s[-1]+1/12 \[Pi]^2 s[1]+1/2 Log[2]^2 s[1]+Log[2] s[-1,-1]+Log[2] s[-1,1]-s[2,1]+s[-1,-1,1]-Log[2] sc[-2]+1/2 Log[2]^2 sc[-1]-1/12 \[Pi]^2 sc[1]-1/2 Log[2]^2 sc[1]+Log[2] sc[2]-sc[-2,-1]-Log[2] sc[-1,-1]+Log[2] sc[-1,1]+sc[-1,1,-1]+sc[1,-1,-1]+(3 Zeta[3])/8};
restri3={s[-1]^2 sc[-1]->-(1/6) \[Pi]^2 Log[2]+(8 Log[2]^3)/3-Log[2] s[-2]+1/4 \[Pi]^2 s[-1]+3 Log[2] s[2]-4 Log[2] s[-1,-1]+s[-1,2]+2 s[2,-1]-4 s[-1,-1,-1]+Log[2] sc[-2]-1/12 \[Pi]^2 sc[-1]+4 Log[2]^2 sc[-1]-Log[2] sc[2]+4 Log[2] sc[-1,-1]-sc[2,-1]+2 sc[-1,-1,-1]+Zeta[3]/4,s[-1] s[1] sc[-1]->Log[2]^3+2 Log[2] s[-2]-1/12 \[Pi]^2 s[-1]+1/2 Log[2]^2 s[-1]+1/12 \[Pi]^2 s[1]-1/2 Log[2]^2 s[1]+s[-2,-1]+s[-1,-2]-Log[2] s[-1,-1]-Log[2] s[-1,1]-2 Log[2] s[1,-1]+s[2,1]-2 s[-1,-1,1]-s[-1,1,-1]-s[1,-1,-1]+Log[2] sc[-2]+3/2 Log[2]^2 sc[-1]+1/12 \[Pi]^2 sc[1]-3/2 Log[2]^2 sc[1]-Log[2] sc[2]+sc[-2,-1]+Log[2] sc[-1,-1]-Log[2] sc[-1,1]-2 Log[2] sc[1,-1]-sc[-1,1,-1]-sc[1,-1,-1]-(3 Zeta[3])/8,s[1]^2 sc[-1]->-(1/6) \[Pi]^2 Log[2]+(2 Log[2]^3)/3+Log[2] s[-2]-1/12 \[Pi]^2 s[-1]+Log[2]^2 s[-1]-1/6 \[Pi]^2 s[1]-Log[2]^2 s[1]+Log[2] s[2]+2 s[-2,1]+s[-1,2]-2 Log[2] s[1,-1]-2 Log[2] s[1,1]-2 s[-1,1,1]-2 s[1,-1,1]+Log[2] sc[-2]-1/12 \[Pi]^2 sc[-1]+Log[2]^2 sc[-1]-Log[2]^2 sc[1]-Log[2] sc[2]-2 Log[2] sc[1,-1]+2 Log[2] sc[1,1]-sc[2,-1]+2 sc[1,1,-1]+Zeta[3],s[1] sc[-1]^2->1/3 \[Pi]^2 Log[2]+2 Log[2]^3+1/6 \[Pi]^2 s[-1]+3 Log[2]^2 s[-1]+Log[2]^2 s[1]+2 Log[2] s[-1,-1]+2 Log[2] s[-1,1]-s[2,1]+2 s[-1,-1,1]-2 Log[2] sc[-2]+Log[2]^2 sc[-1]-Log[2]^2 sc[1]+2 Log[2] sc[2]-2 sc[-2,-1]-2 Log[2] sc[-1,-1]+2 Log[2] sc[-1,1]-sc[1,2]+2 sc[-1,1,-1]+2 sc[1,-1,-1]-(9 Zeta[3])/4,s[1]^2 sc[1]->1/2 \[Pi]^2 s[1]-s[1,2]-2 s[2,1]+4 s[1,1,1]+1/6 \[Pi]^2 sc[1]-sc[2,1]+2 sc[1,1,1]+3 Zeta[3],s[1] sc[-1] sc[1]->-(1/6) \[Pi]^2 Log[2]+Log[2]^3/3-1/12 \[Pi]^2 s[-1]+1/2 Log[2]^2 s[-1]-1/12 \[Pi]^2 s[1]-1/2 Log[2]^2 s[1]+s[-2,1]-Log[2] s[1,-1]-Log[2] s[1,1]-s[-1,1,1]-s[1,-1,1]+Log[2] sc[-2]+1/4 \[Pi]^2 sc[-1]+1/2 Log[2]^2 sc[-1]-1/2 Log[2]^2 sc[1]-Log[2] sc[2]-sc[-2,1]-sc[1,-2]-Log[2] sc[1,-1]+Log[2] sc[1,1]-sc[2,-1]+sc[-1,1,1]+sc[1,-1,1]+2 sc[1,1,-1]+Zeta[3]/8};
resbi2={s[1]sc[1]->\[Pi]^2/3+s[1,1]+sc[1,1],s[-1]sc[-1]->\[Pi]^2/6-2 Log[2]^2-2 Log[2] s[-1]-s[-1,-1]-2 Log[2] sc[-1]-sc[-1,-1],s[-1]sc[1]->-(\[Pi]^2/12)-Log[2]^2-Log[2] s[-1]+Log[2] s[1]+s[1,-1]-Log[2] sc[-1]-Log[2] sc[1]-sc[-1,1]};
